SceneRig: An Agentic System for Simulation-Ready 3D Scene Reconstruction from Single Images

Simulation is a powerful tool for robotics, but building diverse, simulation-ready scenes at scale remains difficult. Reconstructing scenes from single images is a promising alternative, but visual similarity alone is insufficient: objects must also be recovered, accurately placed, and physically grounded. Existing methods that rely on post-hoc physics settling often misplace objects, producing scenes that look correct but behave poorly under manipulation. We present SceneRig, an agentic system that turns a single image into an editable, simulation-ready scene. SceneRig combines geometric, visual, and physical tools to reconstruct a faithful 3D scene. An agent then performs edit-and-validate loops inside a physics simulator to achieve physical stability. Across diverse inputs, SceneRig improves instance segmentation, object-centric appearance, and 3D placement while keeping the reconstructed scenes physically stable. Furthermore, SceneRig is effective for downstream robotics: its scenes predict real-robot policy outcomes more accurately than the baseline method and more reliably support replay of recorded manipulations without trajectory adaptation.

==> figures/videos/replay-5256fc52/timeline.txt <==
:8.00000000:0
:8.00000000:1
:8.00000000:2
:8.00000000:3
:8.00000000:4
:8.00000000:5
:8.00000000:6
:8.00000000:7
:8.00000000:8
:8.00000000:9
:8.00000000:10
:8.00000000:11
:8.00000000:12
:8.00000000:13
:8.00000000:14
:8.00000000:15
:8.00000000:16
:8.00000000:17
:8.00000000:18
:8.00000000:19
:8.00000000:20
:8.00000000:21
:8.00000000:22
:8.00000000:23
:8.00000000:24
:8.00000000:25
:8.00000000:26
:8.00000000:27
:8.00000000:28
:8.00000000:29
:8.00000000:30
:8.00000000:31
:8.00000000:32
:8.00000000:33
:8.00000000:34
:8.00000000:35
:8.00000000:36
:8.00000000:37
:8.00000000:38
:8.00000000:39
:8.00000000:40
:8.00000000:41
:8.00000000:42
:8.00000000:43
:8.00000000:44
:8.00000000:45
:8.00000000:46
:8.00000000:47
:8.00000000:48
:8.00000000:49
:8.00000000:50
:8.00000000:51
:8.00000000:52
:8.00000000:53
:8.00000000:54
:8.00000000:55
:8.00000000:56
:8.00000000:57
:8.00000000:58
:8.00000000:59
:8.00000000:60
:8.00000000:61
:8.00000000:62
:8.00000000:63
:8.00000000:64
:8.00000000:65
:8.00000000:66
:8.00000000:67
:8.00000000:68
:8.00000000:69
:8.00000000:70
:8.00000000:71
:8.00000000:72
:8.00000000:73
:8.00000000:74
:8.00000000:75
:8.00000000:76
:8.00000000:77
:8.00000000:78
:8.00000000:79
:8.00000000:80
:8.00000000:81
:8.00000000:82
:8.00000000:83
:8.00000000:84
:8.00000000:85
:8.00000000:86
:8.00000000:87
:8.00000000:88
:8.00000000:89
:8.00000000:90
:8.00000000:91
:8.00000000:92
:8.00000000:93
:8.00000000:94
:0.66666667:95
:8.00000000:96
:8.00000000:97
:8.00000000:98
:8.00000000:99

